Discovery of an intriguing chemically rich outflow in the OMC-2/3 filament

Studying chemically rich protostellar outflows and their jet provides an important insight into the low-mass star formation process and its related chemistry. Whilst well-known shock tracers such as SiO can be used to study the jet properties and give information about the dynamics of the system, interstellar complex organic molecules (iCOMs) have been useful in constraining the age of shocked gas, for example. Yet, the number of outflows mapped in iCOMs is still limited. In this work, we study the outflow driven by the protostar FIR6c-a (HOPS 409) located in the OMC-2/3 filament. We report the detection of the red-shifted jet, left undetected in previous studies, as well as the detection of the iCOMs methanol (CH$_3$OH) and methyl cyanide (CH$_3$CN) for the first time towards this outflow. Using SiO, we derived some jet properties (i.e., collimation and dynamical time). We found a clear dichotomy between the blue- and red-shifted jets, likely due to the density of the medium in which the jets propagate. In addition, we identified two bow shocks within the blue-shifted part of the outflow, which we attribute to two different ejection events. Finally, using the CH$_3$OH} and \ce{CH$_3$CN} abundance ratio and chemical modelling, we constrained the outflow age to be $\geq 1000$ yr old and, surprisingly, found that a cosmic-ray ionization rate of $10^{-14}$ s$^{-1}$ is needed to reproduce the observed ratio towards the source.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
